The position of SN 1987A

The accurate positional measurement of Supernova (SN) 1987A is important for determining the kick velocity of its compact object and the velocities of the ejecta and various shock components. In this work, we perform absolute astrometry to determine the position of SN 1987A. We used multi-epoch Hubble Space Telescope imaging to model the early ejecta and the equatorial ring (ER). We combined our measurements and obtained the celestial coordinates in the International Celestial Reference System (ICRS) by registering the observations onto Gaia Data Release 3. The final average position of the different measurements is ${\alpha = 5^{\mathrm{h}}~ 35^{\rm{m}}~ 27^{\rm{s}}.9884(30)}$, ${\delta = -69^{\circ}~ 16'~ 11''.1134(136)}$ (ICRS J2016). The early ejecta position is located 14 mas south and 16 mas east of the ER center, with the offset being significant at 96% confidence. The offset may be due to instrument and/or filter-dependent systematics and registration uncertainties, though an intrinsic explosion offset relative to the ER remains possible. Image registration with proper motion corrections yields similar astrometry and a source proper motion of ${\mu_{\rm east} (\equiv \rm{PM_{\alpha }*}) = 1.60 \pm 0.15 ~\rm{mas ~ yr^{-1}}}$ and ${\mu_{\rm{north}} (\equiv \rm{PM_{\delta}}) = 0.44 \pm 0.09~\rm{mas ~ yr^{-1}}}$, in agreement with the typical local motion of the Large Magellanic Cloud. The absolute positional uncertainty of 21 mas adds a systematic uncertainty to the sky-plane kick velocity of ${123}~(t/40~\rm{yr})^{-1}~\rm{km~s}^{-1}$, where $t$ is the time since the explosion. Comparing the location of the compact source observed with JWST to our updated position implies a sky-plane kick of ${399\pm148~\mathrm{km~s^{-1}}}$ and a 3D kick of ${472\pm126~\mathrm{km~s^{-1}}}$, which is consistent with previous estimates.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

